L-GTA: Latent Generative Modeling for Time Series Augmentation

Data augmentation is becoming increasingly important across various areas of time series analysis, including forecasting, classification, and anomaly detection. We introduce the Latent Generative Temporal Augmentation (L-GTA) model, a generative approach based on a Variational Autoencoder with a Bi-LSTM backbone and temporal self-attention. The model learns a latent representation for each timestep and applies controlled perturbations such as jittering, magnitude warping, or drift. We define an equivariance objective to further encourage consistency between latent space and data space transformations. As a result, the augmented samples show predictable and interpretable transformation signatures. We evaluate L-GTA on several real-world datasets against SOTA generative methods, including TimeGAN, TimeVAE, and Diffusion-TS, as well as direct transformation approaches. Across experiments on downstream forecasting, distribution fidelity, and controllability of transformation intensity, L-GTA consistently outperforms competing approaches. In downstream forecasting, it reduces prediction error by up to 26% compared to the strongest generative method and 27% relative to using the original data without augmentation.

==> readme.txt <==
This directory contains the LaTeX source files for the ECML PKDD proceedings submission.

Main files:

- main.tex: main LaTeX source file
- bib.bib: BibTeX bibliography database
- llncs.cls: Springer LNCS document class
- splncs04.bst: Springer LNCS BibTeX style
- Figures/: figures and TikZ sources used by the paper

To compile the paper, run the following command from this directory:

latexmk -pdf main.tex

Alternatively, run the standard LaTeX/BibTeX sequence:

pdflatex main.tex
bibtex main
pdflatex main.tex
pdflatex main.tex

The source uses only relative paths, so it can also be uploaded to Overleaf with main.tex selected as the main file.

